Performance of leader-follower multi-agent systems in directed networks

We consider leader-follower multi-agent systems in which the leader executes the desired trajectory and the followers implement the consensus algorithm subject to stochastic disturbances. The performance of the leader-follower systems is quantified by using the steady-state variance of the deviation of the followers from the leader. We study the asymptotic scaling of the variance in directed lattices in one, two, and three dimensions. We show that in 1D and 2D the variance of the followers' deviation increases to infinity as one moves away from the leader, while in 3D it remains bounded. We prove that the variance scales as a square-root function in 1D and a logarithmic function in 2D lattices.

==> TwoDimTotalVn.txt <==
   Nval    TotalVnNorm   logfit
   20.0000    0.4718    0.4718
   25.0000    0.4900    0.4900
   30.0000    0.5050    0.5050
   35.0000    0.5176    0.5176
   40.0000    0.5286    0.5286
   45.0000    0.5382    0.5382
   50.0000    0.5468    0.5468

==> TwoDimVn.txt <==
    n             Vn    logfit
   20.0000    0.5515    0.5517
   21.0000    0.5556    0.5557
   22.0000    0.5595    0.5596
   23.0000    0.5633    0.5633
   24.0000    0.5669    0.5669
   25.0000    0.5703    0.5703
   26.0000    0.5736    0.5735
   27.0000    0.5767    0.5767
   28.0000    0.5798    0.5797
   29.0000    0.5827    0.5826
   30.0000    0.5856    0.5855
   31.0000    0.5883    0.5882
   32.0000    0.5909    0.5909
   33.0000    0.5935    0.5934
   34.0000    0.5960    0.5959
   35.0000    0.5984    0.5983
   36.0000    0.6007    0.6007
   37.0000    0.6030    0.6030
   38.0000    0.6052    0.6052
   39.0000    0.6074    0.6073
   40.0000    0.6095    0.6095
   41.0000    0.6115    0.6115
   42.0000    0.6135    0.6135
   43.0000    0.6155    0.6155
   44.0000    0.6174    0.6174
   45.0000    0.6192    0.6193
   46.0000    0.6211    0.6211
   47.0000    0.6228    0.6229
   48.0000    0.6246    0.6247
   49.0000    0.6263    0.6264
   50.0000    0.6279    0.6281
